Orbit-finite linear programming

An infinite set is orbit-finite if, up to permutations of the underlying structure of atoms, it has only finitely many elements. We study a generalisation of linear programming where constraints are expressed by an orbit-finite system of linear inequalities. As our principal contribution we provide a decision procedure for checking if such a system has a real solution, and for computing the minimal/maximal value of a linear objective function over the solution set. We also show undecidability of these problems in case when only integer solutions are considered. Therefore orbit-finite linear programming is decidable, while orbit-finite integer linear programming is not.

==> RESPONSE.txt <==

We are grateful to the reviewers for their comments. The paper has been revised according to
the reviewer's suggestions. We address below those points raised in the reviews which 
require our reaction.

---------------------------

Referee: 1

Q: Page 10: The reduction "Fin-Nonneg-Eq-Solve -> Nonneg-Eq-Solve" is missing, and is not immediately clear to me.

A: The reduction is analogous to the reduction "Fin-Ineq-Solve -> Ineq-Solve", as mentioned in
   the prove of Thm.20 in Sect. A.2 (case F=R). A suitable comment has been added before statement
   of Thm. 20.


Q: on page 11 the representation of the input is discussed. Each orbit is presented individually, as opposed to something like set-builder notation. As I understand it, this representation could be exponentially bigger than set-builder notation. Is it the case, that it is only a polynomially blow-up for fixed atom dimension? And when not fixed, the exponential here does not make the whole algorithm doubly exponential, as the algorithm is only exponential in the atom dimension and not in the number of orbits?

A: Correct. Set-builder expressions are more succinct, but an expression of size n can not define 
   more than n^d orbits, where d is its atom dimension. Therefore, for fixed atom dimension, 
   the blow-up is only polynomial. And indeed, the complexity would remain the same, atom dimension
   fixed or not, if input was represented by a set-builder expression.


Q: Page 21. In the problem statement of "Almost-All-Poly-Ineq-Solve" the input should be a monotonic system, right? Currently it does not state that, but the algorithm assumes a monotonic system P as input.

A: Almost-All-Poly-Ineq-Solve does not require a monotonic system as input, it checks if an arbitrary 
   given system has an `almost-all-solution'. Monotonicity, proved in Lemma 56, is only used for 
   correctness of reduction (Cor. 57). But indeed, in Algorithm 1 we specified input to be monotonic, 
   this was a typo and has been corrected. We've also suitably modified the comment just before 
   beginning of Step 1 on page 20.


Q: Proof of claim 31. It took me a while to convince myself that the average is also a solution. Maybe it is worth it to state (somewhere earlier?) the that solution set is convex?

A: A mention of convexity of the solution set has been added to this proof.
    

Q: Page 16, end of example, but I guess the comment is on the whole section. You are showing an algorithm which decides whether a system is solvable for big enough n. Do we need to know at which n_0 the system becomes solvable? That seems not to be the case, so maybe this could be confirmed here.

A: Yes, we do not need any explicite bound on n_0. We've added Remark 34 just before the example
   that explains this.


Q: Corollary 40: Why is it written in terms of |T| = |S| + 1, and not just any |T| > |S|?

A: the two versions are clearly equivalent. We choose the former one, as it is compatible with
   the def. of monotonicity.


---------------------------

Referee: 2


Q1: The notion of setwise-support seems related to the notions of *abstractive function* considered by Gabbay, and of *minimal HD-automata* considered by Montanari and Pistore.
https://www.sciencedirect.com/science/article/pii/S0890540107000120
https://www.sciencedirect.com/science/article/pii/S0304397505001350
Very briefly, Montanari and Pistore are interested in permutations of a set of atoms that fix an element under some action, so that they can factor out this mini-equivariance-class and obtain a minimal representative; and Gabbay is interested in a similar idea so that he can factor a function through a representative formed from an equivalence class under permutations of that orbit. 
I'm simplifying -- but in both cases, the motivations are to smash and/or factor out and/or identify by a setwise stabiliser, which is what the authors seem to be doing here.  It's a sensible step and the application is original but it's one of these ideas that keeps coming up, because it's a good idea.

A: Indeed, every atom permutation f that fixes a set S of atoms, namely satisfies f(S)=S, 
   decomposes into two atoms permutations, where one of them fixes all elements of S, while the other 
   one fixes all atoms outside of S. It is not surprising that this property turned out 
   to be useful in other works on nominal or Frankel-Mostowski sets.
   It's also worth mentioning that setwise support (as well as pointwise one) is a special cases
   of the abstract concept of object (set) X supporting another object Y. When X is a finite tuple
   of atoms one gets pointwise support, and when X is a finite set of atoms one gets setwise one.


Q2: The appearance of the n! on line 901 reminds me of Cheney's "complexity of equivariant unification" paper: https://homepages.inf.ed.ac.uk/jcheney/publications/complexity.pdf
I wonder if a meaningful connection could be made here.

A: We do not know.


Q3: The introduction, while very clear and well-referenced, would be made even stronger by a killer example.  Can you think of some example that a mathematically literate but otherwise non-expert reader might read and think "Yes, I care about this solution".  Perhaps Example 1 is already such an example, but if so, you should explain why.
I would recommend doing this for each of the complexity classes that you consider.  For example: it it obvious why we should care on line 618 that Almost-All-Poly-Ineq-Solv is in PTime?  It would help if you could spell out a natural class of algorithms, or natural problem, that inhabits this space.

A: Example 1 is a toy example whose purpose is a gentle introduction into the setting of the paper.
   On the other hand, Examples 3 and 5 can be seen as a killing example. 
   The system in Example 3 is not satisfiable, however this is not immediate to see, unless one 
   knows that a satisfiable system always admits some symmetric (invariant under permutations 
   of the support) solution. W hope that this is intriguing enough for the reader.


Q4: In the Conclusions you write on lines 1546 and 1547
As two main contributions, we show two contrasting results: decidability of orbit-finite linear programming, and undecidability of of orbit-finite integer linear programming. That's great, but 
IMO the exposition would be strengthened by the addition of the following information:
4a A natural example of each, which illustrates why the reader should care.
4b A succinct explanation of the essence of why one is decidable and the other is not, or at least, precise pointers in the text to where an intuition for this is given in more detail.
I would also include a pointer to this in the introduction, since it is a (the?) natural question for the reader.

A: Concerning 4a: We consider Examples 3,5 in the introduction as an intriguing example of LP.
   We did not develop an larger example of integer LP, as it is undecidable; a small example
   has been added in the introduction, as explained below.
   Concerning 4b: A key ingredient of our undecidability proof is that one can express existence
   of a path using integer LP. Specifically, the inequality

           \sum_{\beta an atom}  \alpha\beta   \leq   1

   allows to say that every node, say \alpha, has 0 or 1 successors. This is impossible if the
   solution domain is reals, not integers. This explanation has been added in the introduction,
   below Example 5.


Q5: The authors might also consider giving a capsule summary of how the inequality problem is essentially different from the equality problem.  That is, is orbit-finite linear programming solvable, like orbit-finite linear equations are, because these are *essentially the same problem* in some sense, or are they both solvable just because both are solvable.  And (as per 4b above) if orbit-finite linear equations, linear programming, and integer linear programming are three different things, how essentially are they different?  The reader won't be looking for precise technical answers -- the reader will just want a high-level idea of what the authors see as the essence of what's going on. 

A: Orbit-finite equalities are clearly a special case of orbit-finite inequalities, as long as
   the solution domain is just reals or integers. The earlier decidability of equalities [16] does not 
   restrict to these two domains, and allows for an arbitrary commutative ring as a solution domain, 
   under some mild effectiveness assumption. This larger generality makes the solvability problems
   of equalities and inequalities incomparable. Consequently, different methods are used in both
   cases. We've expanded the related research section in the introduction to explain this,
   and added a comment below Thm. 21 in Sect. 4.



==> TODO_LICS.txt <==
Small remarks:

In Definition 3: The notion "finitely-supported" might confuse people, as it typically means f(x) != 0 for finitely many x in the context of linear algebra.
DONE: I have added a comment

After Definition 3: "... may be considered as the vector space generated by B". I strongly disagree with this. Normally, "generated by" means generated by finite linear combinations (as that is all a vector space is). And so Fin-Lin(B) would be the vector space generated by B.
SKIPPED: I skip this. We discussed this many times.
DONE (SL)

In Lemma 4: "sup(v) <= T", wouldn't it be more direct (and simpler) to say "T supports v"?
DONE: This is the same.

Page 4, left column: "triple e = (a, t)", should be pair?
DONE: Changed


Proof of Lemma 13 (last bit): "equvariance" => "equivariance"
DONE: corrected 

Bit before Lemma 14: I think it's worth mentioning explicitly that Z is not definable in the reals. (The remark after the definition of \forall^\omega_\mathbb{Z} kinda makes it clear that it is not just a macro, but it's not really clear why it is more than a macro.)
SKIPPED: I think it is known. I propose to skip it. 



----------------------- REVIEW 2 ---------------------
 One very slight knock is that the authors have made no effort to describe potential applications---this is not necessary for LICS, but it would've been nice if the authors described at least one possible setting where such orbit-finite linear programs might naturally arise. I am not an expert in this area, but my knowledge of orbit-finite sets is motivated by nominal logic and applications to modeling binding and alpha-equivalence for program syntax. But that doesn't seem like a natural setting where orbit-finite linear programs could arise.

Specific points:

- p1 to optimisation -> the optimisation
DONE

- p2 except for the equality -> except for equality
DONE

- p3 od -> of
DONE

- p5 strenghten -> strengthen
DONE

- * p5 Representation of input: how do your results depend on this choice? can you describe which operations you need to be effective for your results to hold?
TODO:


- * p5 (2) list L of all T-orbits: how is a T-orbit represented?
TODO: 

- * p6 the number of semi-T-orbits included in a fixed equivariant orbit is bounded: the main justification is Lemma 12, but that lemma only considers orbit-finite sets of the form $A^{(n)}$. does this property also hold for general orbit-finite sets, or is there some reason why it suffices to consider sets of the form $A^{(n)}$?
SKIPPED: according to remobuttal (it is lemma 30)

- * p7 Lemma 16: is this decomposition effective, or is it assumed to be part of the input?
SKIPPED: according to rebuttal

- p9 adapt of the -> adapt the
DONE

- p11 forcedly consists -> must consist (or just consists). other uses of "forcedly" should also be avoided.
DONE I have removed all occurences of forcedly

- p12 simplicityof -> simplicity of
DONE

2. Do you know of any natural settings where orbit-finite linear programs may arise?
TODO


----------------------- REVIEW 3 ---------------------
1. Example 1: while a formal definition follows later, at this stage it is not clear that you are restricting yourself to vectors x for which each row sum is well-defined, and this can make the motivating example hard to follow.
DONE: I have added a comment


2. What you call the "T-atom automorphisms" and the "semi-T-atom automorphisms" are groups which have standard names in permutation group theory.  They are, respectively, the pointwise stabilizer of T and the setwise stabilizer of T.  Is there a reason not to use this standard terminology?  Indeed, when you introduce "T-atom automorphisms" you say they are the automorphisms that "fix T".  You mean "fix T pointwise".
DONE: marked with red


3, p3, c1, l11: "od" -> "of"
DONE

4. p5, c2, l4: "input" -> "the input"
DONE

5. p6, first para of Section VI: p1,...pn and x1,...,xn.  The subscripts should be k not n.
DONE

6. In related work, the following paper considers linear programs with symmetries (albeit finite ones) and uses methods which are reminiscent of what is used here (namely supports and the averaging method used in Lemma 13).  It may be worth mentioning if there are any relationships: Albert Atserias, Anuj Dawar, Joanna Ochremiak:
On the Power of Symmetric Linear Programs. J. ACM 68(4): 26:1-26:35 (2021)
TODO: Ask Asia


----------------------- REVIEW 4 ---------------------
Minor comments

Pg 1, l -1: "diverges": a series is said to diverge but a function can be
unbounded from below
DONE

Pg 2, outline: I don't think this paragraph is useful, why not drop it?
SKIPED: It is standard

Pg 3, left: "Finite unions od T-orbits"
DONE

Pg 3, Example 5: for equality types, also refer to the definition below.
DONE: I have added "defined below"


Pg 3, left: in combinatorics the number of arrangements is often denoted
by "(n)_k", where n is the number of objects and k is the size of an
arrangement. The notation where k is in the superscript and in brackets looks
a bit unusual, and you may consider changing it.
SKIPED: it is standard in finite support papers


Pg 4, Orbit-finite systems of linear inequalities: pair not triple.
DONE


Pg 4, left, second displayed equation from the bottom: the lower vdots
is off-center.
DONE

Pg 5, Optimisation problems: consider using some other symbol, such as
\rightharpoonup, for partial functions. You use them quite a lot.
TODO: Do we want to do this?


Pg 6, Lemma 13: I'm confused because Theorems and Lemmas share the numbering
sequence, but Examples are separate, even though the visual presentation is
similar. I suggest either all same or all separate.
DONE


Pg 6, right, after Equation (12): It looks like the "Moreover" might not be
correct? In example 6, consider pi(alpha) = beta, pi(beta) = gamma, pi(gamma)
= alpha, and pi(chi) = chi for all other chi in A. This way sup(pi(v)) is
{beta, gamma}. However, I think the following statement is still true as it
only talks about AUT[A\T].
DONE: according to the rebuttal


Pg 6, right, Section VI: p_k and x_k not p_n and x_n
DONE

Pg 7, left, l 2: "at n" instead of "in n"?
DONE

Pg 8, right, l 6 after Equation (21): "hold", and remove "and"
DONE


Pg 9, Claim 21.3 (and elsewhere): remove comma after "if" in "if and only if"
DONE: I have changed everywhere 

Pg 9, proof of Lemma 22: please don't forget about the computability aspect
of Lemma 16. Is that one effective? I don't think there's a discussion of that
in Appendix. There may be complexity consequences too, but I'm not very clear
what these are.
TODO

Pg 9, Section VIII, l 2: remove "of"
DONE i have asked GPTchat and it says for.

Pg 10, footnote 7: Is it not "easier" to store, instead of i, a small interval
containing just one root? Are these equivalent up to polynomial time
computations?
SKIPED: nothing to do I think

Pg 11, above Equation (29): "to"
DONE: removed to

Pg 12, left, l 1 and l 2: remove "its" (twice)
DONE

Pg 12, right, above Equation (38): remove "one" (twice)
DONE

Pg 12, Conclusions: "simplicity of"
DONE: removed "simplicity of"

Reference [15]: published in Logical Methods in Computer Science with
a slightly different title.
DONE

Pg 11, footnote 9: give a reference for this result please.
TODO: I don't know how to do it for 5, for 6 it is easy. Do you know the reference?


----------- Questions for authors during the rebuttal phase -----------
Please could you respond to the minor comment on Lemma 22?



----

Pg 9, left: consider using some different notation, for example U(b_i, C_j).
This might be better because the right-hand side may depend on j. Note that
you already have to use some extra notation in Example 11.
TODO


